A Differentiable Recurrent Surface for Asynchronous Event-Based Data

Dynamic Vision Sensors (DVSs) asynchronously stream events in correspondence of pixels subject to brightness changes. Differently from classic vision devices, they produce a sparse representation of the scene. Therefore, to apply standard computer vision algorithms, events need to be integrated into a frame or event-surface. This is usually attained through hand-crafted grids that reconstruct the frame using ad-hoc heuristics. In this paper, we propose Matrix-LSTM, a grid of Long Short-Term Memory (LSTM) cells that efficiently process events and learn end-to-end task-dependent event-surfaces. Compared to existing reconstruction approaches, our learned event-surface shows good flexibility and expressiveness on optical flow estimation on the MVSEC benchmark and it improves the state-of-the-art of event-based object classification on the N-Cars dataset.

==> README.txt <==

To make a sample ECCV paper, copy the contents of this directory
somewhere, and type

 latex eccv2020submission
 bibtex eccv2020submission
 latex eccv2020submission
 latex eccv2020submission

or 

 pdflatex eccv2020submission
 bibtex eccv2020submission
 pdflatex eccv2020submission
 pdflatex eccv2020submission


==> data/bin_vs_batch_16bins_kev.txt <==
1,  488,10177
2,  791,79564
8,  1567,52958
16, 1774,83816
32, 2473,65218
64, 3270,02540
128,3995,38436
256,4535,52723

==> data/bin_vs_batch_16bins_time.txt <==
1,8.00952
2,4.93746
8,2.49403
16,2.20271
32,1.58044
64,1.19554
128,1.19554
256,0.8619

==> data/bin_vs_batch_1bin_kev.txt <==
1,  349.79109
2,  494.91519
8,  1062.75880
16, 1544.67066
32, 1841.01083
64, 2661.05738
128,3463.83698
256,4725.62202

==> data/bin_vs_batch_1bin_time.txt <==
1,11.17656
2,7.89925
8,3.67860
16,2.53093
32,2.12354
64,1.46914
128,1.46914
256,0.82729

==> data/bin_vs_batch_2bins_kev.txt <==
1,  365.93785
2,  519.03043
8,  1160.57207
16, 1513.54238
32, 1937.78973
64, 2739.40678
128,3671.85646
256,5084.42532

==> data/bin_vs_batch_2bins_time.txt <==
1,  10.68340
2,  7.53224
8,  3.36856
16, 2.58299
32, 2.01748
64, 1.42712
128,1.42712
256,0.76891

==> data/bin_vs_batch_4bins_kev.txt <==
1,  431,58603
2,  650,54791
8,  1444,93331
16, 1630,96256
32, 2266,58243
64, 3066,57730
128,4221,06335
256,5114,53966

==> data/bin_vs_batch_4bins_time.txt <==
1,9.05836
2,6.00949
8,2.70563
16,2.39703
32,1.72483
64,1.27486
128,1.27486
256,0.76438

==> data/bin_vs_batch_9bins_kev.txt <==
1,  468.35575
2,  756.19895
8,  1630.36933
16, 1743.49827
32, 2266.37153
64, 3321.96435
128,3949.46838
256,5005.32153

==> data/bin_vs_batch_9bins_time.txt <==
1,  8.34720
2,  5.16988
8,  2.39790
16, 2.24231
32, 1.72499
64, 1.17685
128,1.17685
256,0.78106

==> data/chan_vs_batch_16chans_kev.txt <==
1,  352.41529
2,  506.62374
8,  994.35619
16, 1371.79309
32, 1519.61287
64, 1908.44923
128,2311.59964
256,2649.07551

==> data/chan_vs_batch_16chans_time.txt <==
1,  11.09333
2,  7.71669
8,  3.93165
16, 2.84989
32, 2.57267
64, 2.04850
128,1.69124
256,1.47578

==> data/chan_vs_batch_1chan_kev.txt <==
1,  350.57327
2,  522.68751
8,  1128.20491
16, 1685.69932
32, 1715.48933
64, 2919.91320
128,4008.15549
256,5898.47896

==> data/chan_vs_batch_1chan_time.txt <==
1,  11.15162
2,  7.47954
8,  3.46520
16, 2.31919
32, 2.27892
64, 1.33890
128,0.97538
256,0.66279

==> data/chan_vs_batch_2chans_kev.txt <==
1,  351.03789
2,  515.38449
8,  1110.14052
16, 1615.18356
32, 1709.04022
64, 2691.39648
128,3432.87914
256,4970.45192

==> data/chan_vs_batch_2chans_time.txt <==
1,  11.13686
2,  7.58552
8,  3.52159
16, 2.42044
32, 2.28752
64, 1.45258
128,1.13883
256,0.78654

==> data/chan_vs_batch_3chans_kev.txt <==
1,  358.7616381
2,  516.9680386
8,  1105.090735
16, 1642.474646
32, 1913.676885
64, 2978.979595
128,3850.303075
256,5211.012191

==> data/chan_vs_batch_3chans_time.txt <==
1,  10.8970954	
2,  7.562285298	
8,  3.537682178	
16, 2.380225356	
32, 2.042904854	
64, 1.312348633	
128,1.015364173	
256,0.7502304071

==> data/chan_vs_batch_4chans_kev.txt <==
1,  354.77240
2,  516.18165
8,  1097.46116
16, 1580.00780
32, 1800.17515
64, 2653.07111
128,3348.38568
256,4688.72008

==> data/chan_vs_batch_4chans_time.txt <==
1,  11.01963
2,  7.57381
8,  3.56228
16, 2.47433
32, 2.17171
64, 1.47356
128,1.16757
256,0.83380

==> data/chan_vs_batch_8chans_kev.txt <==
1,  354.13635
2,  517.84337
8,  1062.83906
16, 1525.10332
32, 1767.13716
64, 2501.22691
128,3098.98511
256,4152.31418

==> data/chan_vs_batch_8chans_time.txt <==
1,  11.03942
2,  7.54950
8,  3.67832
16, 2.56341
32, 2.21231
64, 1.56302
128,1.26153
256,0.94151


==> data/kevents.txt <==
1,358.7616381
2,516.9680386
8,1105.090735
16,1642.474646
32,1913.676885
64,2978.979595
128,3850.303075
256,5211.012191

==> data/latency_delayRel.txt <==
5,0.6167
10,0.7371
15,0.8070
20,0.8474
25,0.8735
30,0.8929
35,0.9062
40,0.9166
45,0.9249
50,0.9323
55,0.9379
60,0.9415
65,0.9461
70,0.9478
75,0.9505
80,0.9516
85,0.9540
90,0.9561
95,0.9575
100,0.9580

==> data/latency_delayRel_Aug.txt <==
5,0.8903
10,0.9139
15,0.9267
20,0.9311
25,0.9364
30,0.9400
35,0.9428
40,0.9451
45,0.9474
50,0.9488
55,0.9502
60,0.9516
65,0.9525
70,0.9545
75,0.9545
80,0.9544
85,0.9554
90,0.9557
95,0.9556
100,0.9559

==> data/latency_gaborsnn.txt <==
5,0.6456
10,0.6523
15,0.6150
20,0.6399
25,0.6562
30,0.6511
35,0.6364
40,0.6611
45,0.6379
50,0.7197
55,0.7201
60,0.7128
65,0.6701
70,0.7954
75,0.7993
80,0.7925
85,0.8000
90,0.7952
95,0.8007
100,0.7912

==> data/latency_hats.txt <==
5,0.7560
10,0.8065
15,0.8275
20,0.8380
25,0.8468
30,0.8539
35,0.8604
40,0.8649
45,0.8704
50,0.8742
55,0.8787
60,0.8829
65,0.8857
70,0.8889
75,0.8887
80,0.8972
85,0.8942
90,0.8991
95,0.9003
100,0.9052

==> data/latency_hots.txt <==
5,0.5154
10,0.5303
15,0.5389
20,0.5523
25,0.5596
30,0.5630
35,0.5731
40,0.5764
45,0.5849
50,0.5906
55,0.5944
60,0.5964
65,0.5996
70,0.6035
75,0.6077
80,0.6101
85,0.6136
90,0.6153
95,0.6166
100,0.6181

==> data/latency_tsAbs.txt <==
5,0.5788
10,0.7092
15,0.7861
20,0.8326
25,0.8650
30,0.8866
35,0.9021
40,0.9128
45,0.9220
50,0.9295
55,0.9356
60,0.9397
65,0.9438
70,0.9468
75,0.9489
80,0.9509
85,0.9531
90,0.9539
95,0.9553
100,0.9575

==> data/latency_tsAbs_Aug.txt <==
5,0.8826
10,0.9096
15,0.9245
20,0.9333
25,0.9400
30,0.9440
35,0.9475
40,0.9507
45,0.9539
50,0.9547
55,0.9562
60,0.9567
65,0.9579
70,0.9579
75,0.9584
80,0.9588
85,0.9596
90,0.9601
95,0.9596
100,0.9605

==> data/matrixVSconv/100density_bw_space.txt <==
1,   -9.4349963
2,   -3.939424093
4,    1.963145832
8,    2.639454398
16,  11.10873135
32,  -0.111375876
64,  -3.163431233
128,  0.737272043
256,  0.011745167
512, -6.016427148

==> data/matrixVSconv/100density_bw_time.txt <==
1,  -33.25336559
2,  -11.4966762
4,    0.113114713
8,   -9.107488849
16,  23.81511083
32,  23.57899933
64,  49.47402097
128, 52.09441312
256, 62.48237918
512, 77.95251209

==> data/matrixVSconv/100density_fw_space.txt <==
1,   25.38464391
2,   20.0657129
4,    6.371586154
8,  -10.10023535
16,  -1.910912322
32, -21.48531892
64, -14.41151568
128,-18.1421046
256,-19.37765752
512,-41.3785903

==> data/matrixVSconv/100density_fw_time.txt <==
1,  13.60555204
2,  20.32165554
4,  34.68938329
8,  51.24677809
16, 68.75368807
32, 80.61795377
64, 88.65524141
128,94.73225566
256,97.99161567
512,98.45900575

==> data/matrixVSconv/100density_space.txt <==
1,7.505770058
2,-2.773940366
4,-15.64998232
8,-19.32836066
16,-27.22365908
32,-29.01913996
64,-29.62598077
128,-29.70176391
256,-41.37083926
512,-38.5384429

==> data/matrixVSconv/100density_time.txt <==
1,11.92628165
2,13.98953156
4,20.08559305
8,36.59956498
16,51.93374052
32,67.58165227
64,77.85179537
128,88.2502379
256,95.54048023
512,96.60557851

==> data/matrixVSconv/10density_bw_space.txt <==
1,  87.89534049
2,  86.36390879
4,  84.85260941
8,  85.59972311
16, 81.3340416
32, 80.12393743
64, 80.22381677
128,78.74305915
256,78.40686875
512,69.79812117

==> data/matrixVSconv/10density_bw_time.txt <==
1,  -46.3005516
2,  -37.31653839
4,   -5.014252132
8,  -20.69190852
16,  16.97672155
32,  38.85361568
64,  35.63059743
128, 64.86609092
256, 80.82124468
512, 78.97793883

==> data/matrixVSconv/10density_fw_space.txt <==
1,  85.9548695
2,  84.52431984
4,  85.79799539
8,  84.58291198
16, 83.94597208
32, 82.04674406
64, 82.27891595
128,80.28593823
256,76.21459427
512,77.7101204

==> data/matrixVSconv/10density_fw_time.txt <==
1,  21.86224746
2,  37.59835343
4,  54.62907496
8,  64.78685136
16, 80.18705326
32, 89.78303272
64, 94.88977885
128,97.69117099
256,98.89653128
512,99.34958559

==> data/matrixVSconv/10density_space.txt <==
1,82.96514129
2,80.74106815
4,80.98102708
8,79.3454992
16,77.80955486
32,75.72666334
64,75.22802465
128,73.87442846
256,72.53902185
512,69.90020079

==> data/matrixVSconv/10density_time.txt <==
1,23.94589218  
2,34.83411506
4,43.9369765
8,55.53250018
16,69.99950665
32,82.03107223
64,90.36360722
128,94.11300536
256,96.79468565
512,98.34973378

==> data/matrixVSconv/40density_bw_space.txt <==
1,  64.69921993
2,  60.11947094
4,  50.32386655
8,  48.85012236
16, 38.74150293
32, 33.1143993
64, 52.72513873
128,51.31311068
256,25.9401434
512,20.57029559

==> data/matrixVSconv/40density_bw_time.txt <==
1,  -26.9330619
2,  -17.97491819
4,  -13.63910907
8,    6.025998858
16,   4.975252596
32,  22.82711455
64,  54.1063156
128, 71.40866333
256, 76.06032563
512, 83.58477356

==> data/matrixVSconv/40density_fw_space.txt <==
1,  68.8924869
2,  57.83836952
4,  52.95487871
8,  46.92834925
16, 40.48166884
32, 41.88319916
64, 29.4794684
128,45.21796691
256,42.34861431
512,36.20403737

==> data/matrixVSconv/40density_fw_time.txt <==
1,  21.62478647
2,  28.35398111
4,  38.45392106
8,  54.56592529
16, 70.8468731
32, 85.61275344
64, 91.52431717
128,95.55581711
256,97.63068535
512,98.9264296

==> data/matrixVSconv/40density_space.txt <==
1,58.69888602
2,46.66909449
4,40.08683106
8,36.82557175
16,31.9654131
32,28.33371972
64,28.07382775
128,25.08225387
256,24.60569737
512,17.30303299

==> data/matrixVSconv/40density_time.txt <==
1,18.99587375
2,16.58888734
4,34.07371457
8,47.83013327
16,60.22873026
32,68.93166144
64,83.94021771
128,89.14167153
256,94.613371
512,97.01293791

==> data/matrixVSconv/70density_bw_space.txt <==
1,  20.55496317
2,  23.96745279
4,  27.70807283
8,  34.45859684
16, 19.04429104
32, 21.46850315
64, 27.8533785
128,15.62739935
256,22.20178687
512,11.54958585

==> data/matrixVSconv/70density_bw_time.txt <==
1,    7.538243481
2,  -30.169376
4,   -3.049579957
8,   15.93514337
16,  20.20609319
32,   3.087274204
64,  49.3411395
128, 64.34660902
256, 66.08055817
512, 72.01947669

==> data/matrixVSconv/70density_fw_space.txt <==
1,   47.16939078
2,   34.371825
4,   29.01495781
8,   26.93401024
16,  24.14543439
32,  18.03389918
64,  21.25422581
128, 12.24524229
256,-14.12244882
512, -9.708037201

==> data/matrixVSconv/70density_fw_time.txt <==
1,  16.80350534
2,  24.99327196
4,  39.49091368
8,  55.2377686
16, 72.09504415
32, 84.77052671
64, 91.36766163
128,94.76939393
256,97.23719552
512,97.81568991

==> data/matrixVSconv/70density_space.txt <==
1,30.60741195
2,19.27571972
4,9.65567235
8,6.234825656
16,-2.104696715
32,-5.154856994
64,-4.591092416
128,-5.876265072
256,-17.25504675
512,-15.66337798

==> data/matrixVSconv/70density_time.txt <==
1,11.32735463
2,15.74432109
4,27.35446333
8,38.89508534
16,53.16239157
32,67.68344448
64,76.18609332
128,86.21606839
256,91.53687372
512,96.05986586

==> data/timing.txt <==
1,10.8970954
2,7.562285298
8,3.537682178
16,2.380225356
32,2.042904854
64,1.312348633
128,1.015364173
256,0.7502304071

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

